The Evolution of Brightest Cluster Galaxies in the Nearby Universe II: The star-formation activity and the Stellar Mass from Spectral Energy Distribution

We study the star-formation activity in a sample of $\sim$ 56,000 brightest cluster galaxies (BCGs) at $0.05 < z < 0.42$ using optical and infra-red data from SDSS and WISE. We estimate stellar masses and star-formation rates (SFR) through SED fitting and study the evolution of the SFR with redshift as well as the effects of BCG stellar mass, cluster halo mass and cooling time on star formation. Our BCGs have $SFR = 1.4\times10^{-3}-275.2$ [$\rm M_{\odot}$/yr] and $sSFR=5 \times 10^{-15}-6 \times 10^{-10}$ [yr$^{-1}$] . We find that star-forming BCGs are more abundant at higher redshifts and have higher $SFR$ than at lower redshifts. The fraction of star-forming BCGs ($f_{\rm SF}$) varies from 30% to 80% at $0.05 < z < 0.42$. Despite the large values of $f_{\rm SF}$, we show that only 13% of the BCGs lie on the star-forming main sequence for field galaxies at the same redshifts. We also find that $f_{\rm SF}$ depends only weakly on $\rm M_{200}$, while it sharply decreases with $\rm M_{*}$. We finally find that the $SFR$ in BCGs decreases with increasing $\rm t_{cool}$, suggesting that star formation is related to the cooling of the intra-cluster medium. However, we also find a weak correlation of $\rm M_{*}$ and $\rm M_{200}$ with $\rm t_{cool}$, suggesting that AGN are heating the intra-cluster gas around the BCGs. We compare our estimates of $SFR$ with the predictions from empirical models for the evolution of the $SFR$ with redshift, finding that the transition from a merger dominated to a cooling-dominated star formation may happen at $z < 0.6$.

==> BCG SED II/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
